Adjoint-Compatible Surrogates of the Expected Information Gain for Optimal Experimental Design

We consider optimal experimental design for parameter estimation in dynamical systems governed by controlled ordinary differential equations. In such problems, Fisher-based criteria are attractive because they lead to time-additive objectives compatible with adjoint-based optimal control, but they remain intrinsically local and may perform poorly under strong nonlinearities or non-Gaussian prior uncertainty. By contrast, the expected information gain (EIG) provides a principled Bayesian objective, yet it is typically too costly to evaluate and does not naturally admit an adjoint-compatible formulation. In this work, we introduce adjoint-compatible surrogates of the EIG based on an exact chain-rule decomposition and tractable approximations of the posterior distribution of the unknown parameter. This leads to two surrogate criteria: an instantaneous surrogate, obtained by replacing the posterior with the prior, and a Gaussian tilting surrogate, obtained by reweighting the prior through a design-driven quadratic information factor. We establish theoretical properties of these surrogates, including exactness of the Gaussian tilting surrogate in the linear-Gaussian setting, and illustrate their behavior on benchmark controlled dynamical systems. The results show that the proposed surrogates remain competitive in nearly Gaussian regimes and provide clearer benefits over Fisher-based designs when prior uncertainty is non-Gaussian or multimodal.

==> csv/harmonic_similar_eig.csv <==
design,J_inst,J_tilt,EIG,EIG_std,best
D-optimal,7.6582,6.4302,3.0671,0.0022,0
A-optimal,7.6582,6.4302,3.0671,0.0022,0
Laplace,7.6582,6.4302,3.0671,0.0022,0
EIG-inst,9.3159,7.4992,3.5170,0.0022,1
EIG-tilt,8.9904,7.7808,3.4473,0.0021,0


==> csv/harmonic_similar_obs_errors.csv <==
design,metric,whislo,q1,median,q3,whishi,mean,n
A-optimal,err_norm_all,1.007616063708201,1.787108275319403,3.310674738510243,6.2207475849088425,9.54034532242056,4.537631477991421,1000
A-optimal,err_abs_1,0.4467992864590757,1.1251976927195424,2.4638889973473956,5.4504864965224336,11.60987377030238,4.447959419545176,1000
A-optimal,err_abs_2,0.41275889415751815,1.0149259952136094,2.554639845786162,5.827012247415698,12.970686779015423,4.627303536437665,1000
D-optimal,err_norm_all,1.007610844803701,1.7871136683516262,3.3106776564088,6.220750716212303,9.540345011507695,4.53763138845815,1000
D-optimal,err_abs_1,0.44680239788222115,1.1251953258434826,2.46387609702087,5.450487149950538,11.6098684369134,4.447960279417226,1000
D-optimal,err_abs_2,0.4127584836777285,1.0149242978249227,2.5546408164263643,5.826999114249251,12.970713643455221,4.627302497499074,1000
Laplace,err_norm_all,1.0076236195161727,1.7871004507283565,3.3106705076145295,6.220743011470178,9.540345749455724,4.537631588095193,1000
Laplace,err_abs_1,0.446794841293842,1.1252011189310163,2.463907646054434,5.450485530821263,11.609881461432826,4.447958151289608,1000
Laplace,err_abs_2,0.4127594851249827,1.0149284457114356,2.5546384227071957,5.827031211286789,12.970647932374408,4.627305024900777,1000
EIG-inst,err_norm_all,0.8796103660757487,1.44058317137477,2.4561675778880576,3.618622840151076,5.040314422669697,2.7691631627406967,1000
EIG-inst,err_abs_1,0.2943346818852265,0.7220048850403198,1.599578417835108,2.920496654410503,4.582486545803485,2.1491322383535034,1000
EIG-inst,err_abs_2,0.4881287679124245,1.1803506939193662,2.734130651734855,4.772330437529255,6.696402202457216,3.389194087127891,1000
EIG-tilt,err_norm_all,0.8512052291338732,1.4982809308887988,2.3952264212829824,3.783671795750555,6.00378761188046,3.0329778998749273,1000
EIG-tilt,err_abs_1,0.3864658686210815,0.9714323712702869,1.9844365765030374,3.686039542158636,6.053000347936917,2.7992071187294205,1000
EIG-tilt,err_abs_2,0.3291879932370052,0.939275322157107,2.076201035269713,4.162729135402162,7.159237384710867,3.2667486810204327,1000


==> csv/harmonic_uneven_eig.csv <==
design,J_inst,J_tilt,EIG,EIG_std,best
D-optimal,7.2052,6.1379,2.9185,0.0022,0
A-optimal,7.1187,6.0265,2.8834,0.0036,0
Laplace,7.2052,6.1379,2.9185,0.0022,0
EIG-inst,9.0480,6.2222,2.0250,0.0015,0
EIG-tilt,8.4950,7.5543,3.2529,0.0021,1


==> csv/harmonic_uneven_obs_errors.csv <==
design,metric,whislo,q1,median,q3,whishi,mean,n
A-optimal,err_norm_all,1.1501476542768196,2.113414175138476,3.822273398605949,7.120423189225608,10.605906331766649,5.070059972587589,1000
A-optimal,err_abs_1,0.5054344796360503,1.2709281363779035,2.687875946369881,6.02071764110482,13.669648744717781,5.0072568324925975,1000
A-optimal,err_abs_2,0.4913508960144093,1.1823037245188108,2.944955015275638,6.584943315950083,13.758412623444032,5.132863112682578,1000
D-optimal,err_norm_all,1.0883691142533445,1.9357304404580207,3.5975344850342057,6.585872956097291,9.86518994608194,4.776345631480937,1000
D-optimal,err_abs_1,0.44680430323439374,1.1251938547379314,2.463867702435553,5.450487852566976,11.609864962072226,4.447960847762548,1000
D-optimal,err_abs_2,0.46970535550849624,1.1866568051629391,2.9880890824289565,6.6246560557125385,13.640373548219424,5.104730415199325,1000
Laplace,err_norm_all,1.088369114543087,1.9357304406116376,3.5975344844540635,6.585872955712103,9.865189941846905,4.776345631164507,1000
Laplace,err_abs_1,0.4468043028559383,1.1251938548015148,2.4638677029103464,5.450487852646372,11.60986496236072,4.4479608472024585,1000
Laplace,err_abs_2,0.4697053554989752,1.1866568051568145,2.988089082352542,6.624656056026042,13.640373548571228,5.104730415126556,1000
EIG-inst,err_norm_all,2.621875478089031,5.331693051704582,9.194573288461804,13.12560267352989,19.6999248030285,9.984416908686027,1000
EIG-inst,err_abs_1,0.3235908480021449,0.6983612335493716,1.4603740775912732,2.672622634016837,4.130581247274179,1.9440936853905693,1000
EIG-inst,err_abs_2,3.871210408576536,8.78693198491948,16.178396741755755,23.86075241997919,37.466476072905856,18.02474013198149,1000
EIG-tilt,err_norm_all,0.9406411016819878,1.62682692889536,2.588395769522162,3.8810623611575727,5.429666399749522,2.9712894676764026,1000
EIG-tilt,err_abs_1,0.3970532971933283,0.9099069413802785,2.1238237386318777,3.755189530074564,5.911852803608957,2.7329695921850496,1000
EIG-tilt,err_abs_2,0.39708311532248514,1.0698119163398838,2.404930234711168,4.395353378919568,6.782886783752268,3.2096093431677564,1000


==> csv/lv_bimodal_eig.csv <==
design,J_inst,J_tilt,EIG,EIG_std,best
D-optimal,1.3749,1.7083,0.7393,0.0015,0
A-optimal,1.7210,1.6645,0.8901,0.0019,0
Laplace,1.8565,2.2380,0.9351,0.0016,0
EIG-inst,6.2729,6.2833,1.9087,0.0017,1
EIG-tilt,6.4553,6.4633,1.8917,0.0015,0


==> csv/lv_log_normal_errors.csv <==
design,metric,whislo,q1,median,q3,whishi,mean,n
A-optimal,err_norm_all,2.8274480496050036,5.0166919956865215,8.452058982373792,14.290290067297747,23.49052547854874,12.332379430289402,1000
A-optimal,err_abs_1,1.4380529388665015,3.619319277811405,8.065858332799307,14.913029138750414,24.692589068364526,11.474568127056923,1000
A-optimal,err_abs_2,1.1876031858014986,3.4402178682133746,7.785767223323476,15.604672529453012,29.047146839218346,13.19019073352188,1000
D-optimal,err_norm_all,2.7766543782047584,4.853340059989486,8.282726100251754,14.220955915173727,24.23259761235444,12.405938215146803,1000
D-optimal,err_abs_1,1.5788182502755759,3.6406335544820947,7.486197657972996,13.79339836122137,24.877435232215827,11.44207418890045,1000
D-optimal,err_abs_2,1.382873726493313,3.4189552370090763,8.018303776166062,16.05654452442459,29.70596828631751,13.369802241393147,1000
Laplace,err_norm_all,2.671139359420277,4.80344215042132,8.298666651563497,14.196279762824725,23.89016958494277,12.249861477086792,1000
Laplace,err_abs_1,1.4150528204383153,3.416250663397589,7.347927260692629,13.878590621148886,23.944070687028344,11.149265132887834,1000
Laplace,err_abs_2,1.439360721739385,3.3906263737309246,7.945624353303167,15.943332427993099,29.707221843688576,13.35045782128575,1000
EIG-inst,err_norm_all,2.897707229455601,4.743350175335894,8.214502387862233,13.49961611256506,20.732377275790636,11.528312708796477,1000
EIG-inst,err_abs_1,1.7290697364440257,4.118459950812567,8.627461505793303,15.590523298011911,22.56175981205094,11.67202083702138,1000
EIG-inst,err_abs_2,1.1734669658150976,2.748052319734164,6.619554599832245,13.448704273212488,24.577954433299233,11.384604580571576,1000
EIG-tilt,err_norm_all,2.410491575741044,4.681888525800995,8.00769405486438,13.935677442534773,20.644426206308705,11.212973787662396,1000
EIG-tilt,err_abs_1,1.3635118443528293,3.4589742326613724,7.788174490877243,14.213445336659063,22.16012362317909,10.616391104502538,1000
EIG-tilt,err_abs_2,1.383168391464271,3.140639094248219,7.289917321576487,13.911661664019935,25.720406086681926,11.809556470822255,1000
SAA-EIG,err_norm_all,3.4995496667441732,5.76144121326711,9.565236071501666,14.860565334918038,23.2453511161075,11.865779314378058,1000
SAA-EIG,err_abs_1,1.809800943801007,4.50115731580976,9.02798666066208,16.05670522368999,24.705183568426634,11.8496600592416,1000
SAA-EIG,err_abs_2,1.5384376570152631,3.6850186824028306,8.473236835802421,16.373695524879228,26.38873872966609,11.881898569514517,1000


==> csv/lv_log_normal_mixt_errors.csv <==
design,metric,whislo,q1,median,q3,whishi,mean,n
A-optimal,err_norm_all,12.654194366163024,28.584751138347904,74.78586494755294,85.62924674241344,348.05928635303724,119.93655780140197,1000
A-optimal,err_abs_1,9.461775930411102,29.09204474842629,72.26596309439188,89.5488475987762,328.39716882335864,120.9721585705542,1000
A-optimal,err_abs_2,8.471773743708422,27.536511497177468,75.37151007042308,87.0440378560165,344.5559646277417,118.90095703224975,1000
D-optimal,err_norm_all,8.945984011206857,16.79245112281005,37.26657505975277,270.357208727,400.41229945209875,140.18855089864826,1000
D-optimal,err_abs_1,4.619346750667516,13.356692551393495,38.70134610696576,242.485928301593,386.9044175061832,129.5315164463391,1000
D-optimal,err_abs_2,5.698687659310348,16.042066436392957,40.499583794356084,230.76642855546135,452.49145613598677,150.84558535095738,1000
Laplace,err_norm_all,8.341804979550394,16.317093664880183,35.71534959689073,300.14708984464414,377.8500041482754,151.18719915623902,1000
Laplace,err_abs_1,4.575589505948877,14.17790793645505,41.11226734308785,252.68896448787476,387.5569935037208,143.2498101136638,1000
Laplace,err_abs_2,5.712511517486971,14.030741687230705,38.021763969245924,281.51405837763497,415.596959592535,159.12458819881425,1000
EIG-inst,err_norm_all,3.653376161376236,8.100780381342966,15.973388945875488,29.2950128475495,357.7489347740534,84.84299989124578,1000
EIG-inst,err_abs_1,2.0128055557634723,5.682010270699888,14.377350836674356,32.85907040049078,480.94026528346905,108.29465099172037,1000
EIG-inst,err_abs_2,2.123378985863439,5.714482538404685,15.023958427904166,32.39676685287417,220.21651861227306,61.3913487907712,1000
EIG-tilt,err_norm_all,4.42158622080102,8.469051891632727,16.59644295414207,30.66251489985731,357.14647248834,87.85140700404497,1000
EIG-tilt,err_abs_1,2.0481356852328823,5.890099166222851,14.944394525508741,34.7461013575638,482.6830813745575,111.6436670938338,1000
EIG-tilt,err_abs_2,2.829697761690372,6.973249771807002,16.301816884721035,34.2044167066036,229.1821939411727,64.05914691425613,1000
SAA-EIG,err_norm_all,9.340488092186343,22.822142032416664,49.417133387612026,286.84281384525116,463.14022282094356,159.7306089655563,1000
SAA-EIG,err_abs_1,5.890819368118319,20.575640377095894,51.37212655133118,287.21265491771067,553.4318353050735,182.2744299754306,1000
SAA-EIG,err_abs_2,6.782838940198702,19.71991860823291,52.29457017681588,227.64588760723305,394.26008924065127,137.18678795568206,1000


==> csv/lv_unimodal_eig.csv <==
design,J_inst,J_tilt,EIG,EIG_std,best
D-optimal,6.2850,5.0013,2.7731,0.0034,0
A-optimal,6.0979,4.8932,2.7268,0.0021,0
Laplace,6.2720,4.9845,2.7861,0.0030,0
EIG-inst,6.8436,5.5360,2.8432,0.0021,1
EIG-tilt,6.7295,5.7188,2.8313,0.0021,0


==> csv/scaling_N.csv <==
N,Q,method,build_s,solve_s,total_s,n_iter,J_value
4,25,J_inst,0.0174,2.2703,2.2877,57,6.5588
4,25,J_tilt,0.0133,2.4844,2.4976,49,6.6493
9,25,J_inst,0.0119,3.2925,3.3044,37,5.9934
9,25,J_tilt,0.0141,4.7378,4.7519,48,3.7488
16,25,J_inst,0.0131,6.0373,6.0504,38,6.7066
16,25,J_tilt,0.0153,9.0789,9.0942,54,5.7939
25,25,J_inst,0.0148,11.9673,11.9821,46,6.6103
25,25,J_tilt,0.0176,23.3423,23.3600,87,4.8294
36,25,J_inst,0.0183,20.7825,20.8007,53,6.8376
36,25,J_tilt,0.0222,20.5319,20.5541,50,5.6918
49,25,J_inst,0.0234,34.2661,34.2895,60,6.9391
49,25,J_tilt,0.0281,41.6666,41.6947,68,4.9407
64,25,J_inst,0.0303,33.2921,33.3225,41,6.9331
64,25,J_tilt,0.0384,64.6077,64.6461,77,5.6616


==> csv/scaling_N_inst.csv <==
N,Q,method,build_s,solve_s,total_s,n_iter,J_value,ref_solve,ref_build
4,25,J_inst,0.0125,2.3101,2.3226,57,6.5588,0.3126,0.0004
9,25,J_inst,0.0120,3.3169,3.3290,37,5.9934,1.5827,0.0019
16,25,J_inst,0.0127,6.1644,6.1770,38,6.7066,5.0022,0.0059
25,25,J_inst,0.0145,12.2124,12.2269,46,6.6103,12.2124,0.0145
36,25,J_inst,0.0178,21.1978,21.2156,53,6.8376,25.3236,0.0301
49,25,J_inst,0.0229,34.6967,34.7195,60,6.9391,46.9152,0.0557
64,25,J_inst,0.0311,33.7877,33.8188,41,6.9331,80.0352,0.0950


==> csv/scaling_N_tilt.csv <==
N,Q,method,build_s,solve_s,total_s,n_iter,J_value,ref_solve,ref_build
4,25,J_tilt,0.0130,2.4977,2.5108,49,6.6493,0.6115,0.0004
9,25,J_tilt,0.0137,4.8328,4.8465,48,3.7488,3.0958,0.0023
16,25,J_tilt,0.0149,9.3153,9.3302,54,5.7939,9.7844,0.0072
25,25,J_tilt,0.0175,23.8876,23.9051,87,4.8294,23.8876,0.0175
36,25,J_tilt,0.0219,20.8786,20.9005,50,5.6918,49.5333,0.0363
49,25,J_tilt,0.0282,42.2271,42.2553,68,4.9407,91.7666,0.0672
64,25,J_tilt,0.0383,64.9848,65.0230,77,5.6616,156.5498,0.1147


==> csv/scaling_Q.csv <==
N,Q,method,build_s,solve_s,total_s,n_iter,J_value
36,4,J_inst,0.0060,12.5437,12.5497,41,7.0581
36,4,J_tilt,0.0073,28.4749,28.4823,92,5.9204
36,9,J_inst,0.0087,14.5582,14.5669,44,6.7898
36,9,J_tilt,0.0108,10.8756,10.8864,31,5.6095
36,16,J_inst,0.0130,14.7002,14.7131,40,6.8507
36,16,J_tilt,0.0171,22.0184,22.0356,58,5.6587


==> csv/scaling_Q_inst.csv <==
N,Q,method,build_s,solve_s,total_s,n_iter,J_value,ref_solve,ref_build
36,4,J_inst,0.0058,12.8309,12.8367,41,7.0581,3.3922,0.0028
36,9,J_inst,0.0087,14.7718,14.7805,44,6.7898,7.6324,0.0064
36,16,J_inst,0.0130,14.6870,14.6999,40,6.8507,13.5687,0.0114
36,25,J_inst,0.0178,21.2011,21.2189,53,6.8376,21.2011,0.0178
36,36,J_inst,0.0240,20.2608,20.2848,45,6.8436,30.5296,0.0256
36,49,J_inst,0.0319,51.4823,51.5141,107,6.8445,41.5542,0.0349
36,64,J_inst,0.0381,21.6037,21.6418,39,6.8440,54.2748,0.0456


==> csv/scaling_Q_tilt.csv <==
N,Q,method,build_s,solve_s,total_s,n_iter,J_value,ref_solve,ref_build
36,4,J_tilt,0.0072,29.1385,29.1456,92,5.9204,3.3419,0.0034
36,9,J_tilt,0.0109,11.0767,11.0877,31,5.6095,7.5194,0.0077
36,16,J_tilt,0.0156,22.0201,22.0357,58,5.6587,13.3677,0.0138
36,25,J_tilt,0.0215,20.8871,20.9086,50,5.6918,20.8871,0.0215
36,36,J_tilt,0.0289,20.0798,20.1086,43,5.7188,30.0774,0.0310
36,49,J_tilt,0.0364,17.3411,17.3775,33,5.6758,40.9387,0.0421
36,64,J_tilt,0.0464,24.1829,24.2293,41,5.6729,53.4710,0.0550

